Look Who's Talking: Bipartite Networks as Representations of a Topic Model of New Zealand Parliamentary Speeches

Quantitative methods to measure the participation to parliamentary debate and discourse of elected Members of Parliament (MPs) and the parties they belong to are lacking. This is an exploratory study in which we propose the development of a new approach for a quantitative analysis of such participation. We utilize the New Zealand government's digital Hansard database to construct a topic model of parliamentary speeches consisting of nearly 40 million words in the period 2003-2016. A Latent Dirichlet Allocation topic model is implemented in order to reveal the thematic structure of our set of documents. This generative statistical model enables the detection of major themes or topics that are publicly discussed in the New Zealand parliament, as well as permitting their classification by MP. Information on topic proportions is subsequently analyzed using a combination of statistical methods. We observe patterns arising from time-series analysis of topic frequencies which can be related to specific social, economic and legislative events. We then construct a bipartite network representation, linking MPs to topics, for each of four parliamentary terms in this time frame. We build projected networks (onto the set of nodes represented by MPs) and proceed to the study of the dynamical changes of their topology, including community structure. By performing this longitudinal network analysis, we can observe the evolution of the New Zealand parliamentary topic network and its main parties in the period studied.

==> MPs_perparty_perterm.csv <==
Term,National,Labour,Greens,Others
$47th$,26,52,8,29
$48th$,48,50,7,16
$49th$,58,47,11,11
$50th$,61,39,14,11


==> keywords.csv <==
,,,
Budget,4,1.66667,government tax budget percent money zealanders labour national billion zealand cuts income year rate cut million superannuation spending rates english 
Canterbury,20,1.66667,volume date sitting text incorporated bound christchurch house page important good support piece time back work call part earthquake canterbury 
Crime,16,1.66667,police crime victims law prison justice person criminal people order offenders offence corrections offences community system officers prisoners bill parole 
Development,21,1.66667,percent year years million government increase cost number increased costs rate time period significant level numbers increasing impact report total 
Drugs,17,1.66667,bill people alcohol issue young age harm problem drugs legislation law make drug evidence tobacco support dog volume control smoking 
Economy,8,1.66667,government zealand economy economic labour jobs zealanders growth country development business plan world investment businesses sector national future years research 
Education,10,1.66667,education school schools students government national zealand funding training early tertiary science system teachers minister childhood student research standards television 
Employment,29,1.66667,work workers people labour employment bill day employers working compensation time pay minimum government wage acc employees hours business relations 
Environment,12,1.66667,environment management government energy emissions change water environmental climate resource conservation green national electricity zealand scheme trading oil marine carbon 
Finance,27,1.66667,zealand financial companies company bank assets finance business investment owned capital commerce market state banks sector money reserve power fund 
Foreign affairs,0,1.66667,zealand united international country people world countries defence foreign human rights immigration states force government australia security nations pacific convention 
Government,5,1.66667,information public government commission report service security office commissioner chief minister inquiry agencies general department executive review ministry authority independent 
Healthcare,25,1.66667,health services care board king district people minister zealand public annette national ryall tony dr mental hospital government medical years 
Housing,19,1.66667,government housing building house people home homes state zealand property houses land problem auckland labour years national social affordable minister 
Law and Order,2,1.66667,law court rights legal justice case general act parliament made decision courts electoral evidence high cases judge matter person system 
Legislation,6,1.66667,bill act ensure provisions committee provide legislation regulatory review amendment regulations important current process time authority protection required regime move 
Local government,18,1.66667,local council government auckland city community people board councils bill communities canterbury area members trust district regional environment central authorities 
Māori**,13,1.66667,te ori ng ki iwi settlement ti treaty nei crown kia wh koutou land tou waitangi tau ora ko nau 
Miscellaneous*,22,1.66667,people things members back good thing put lot bit talk side sort time talking country fact thought heard absolutely happened 
Political party*,7,1.66667,party national labour members government john election vote parliament mr key leader house opposition policy political zealanders speech zealand don 
Primary industries,11,1.66667,zealand industry trade agreement country free farmers food primary dairy export world industries products biosecurity production china important market agreements 
Procedural terms*,1,1.66667,bill committee legislation select house process members time reading support important parliament submissions issue made stage issues debate forward bills 
Procedural terms*,23,1.66667,bill part act clause amendment legislation order paper supplementary section minister amendments committee title provisions purpose definition page provision call 
Procedural terms*,24,1.66667,mr member speaker order hon point house raise members mallard trevor chairperson assistant peters robertson interruption question debate brownlee winston 
Procedural terms*,28,1.66667,minister hon question prime dr answer mr david questions member asked smith government table statement document made house leave rt 
Rhetoric*,14,1.66667,people great time day house years parliament world today life country proud acknowledge history nation work place rugby team hard 
Rhetoric*,15,1.66667,issues green issue party point view deal debate society future problem fact make things simply terms approach sense process gambling 
Social welfare,9,1.66667,children people families work family social child young support benefit parents youth women care working poverty welfare vulnerable government leave 
Tax,3,1.66667,bill tax system scheme pay revenue money people department make income loan interest student levy support fair costs small time 
Transport,26,1.66667,transport government road public national auckland roads minister zealand land hon vehicle rail car people money infrastructure williamson charges bridges 


==> mpcodes.csv <==
Code,MP,Code,MP
1,Claudette Hauiti,118,Maurice Williamson
2,Larry Baldock,119,Doug Woolerton
3,Lesley Soper,120,Jian Yang
5,Keith Locke,121,Tariana Turia
6,John Hayes,122,Mahara Okeroa
7,Holly Walker,123,Gerry Brownlee
8,Pita Sharples,124,Craig McNair
9,Ian Mckelvie,125,Georgina Beyer
10,Ruth Dyson,126,David Shearer
11,Rod Donald,127,Marc Alexander
12,Paul Swain,128,Ron Mark
13,Jonathan Young,129,Jan Logie
14,Scott Simpson,130,Rodney Hide
15,Steve Chadwick,131,Nikki Kaye
16,David Clendon,132,Jacqui Dean
17,Pansy Wong,133,Cam Calder
18,Maggie Barry,134,Chester Borrows
19,Steven Joyce,135,Brendan Horan
20,Ashraf Choudhary,136,William Sio
21,Sue Moroney,137,Roger Sowry
22,Marian Hobbs,138,Nanaia Mahuta
23,Phil Heatley,139,Pita Paraone
24,Edwin Perry,140,Ken Shirley
25,Maryan Street,141,Chris Hipkins
26,Charles Chauvel,142,Roger Douglas
27,Rahui Katene,143,Allan Peachey
28,Michael Cullen,144,Alfred Ngaro
29,Georgina te Heuheu,145,Phil Twyford
30,Mike Sabin,146,John Tamihere
31,Richard Worth,147,Mike Ward
32,Sandra Goudie,148,Kate Wilkinson
33,Moana Mackey,149,Donna Awatere Huata
34,Andrew Little,150,Louise Upston
35,Julie-Anne Genter,151,Hone Harawira
36,Kevin Hague,152,Katherine Rich
37,Paul Foster-Bell,153,Paul Hutchison
38,Chris Tremain,154,Dave Hereora
39,Parekura Horomia,155,Judith Tizard
40,Nick Smith,156,Metiria Turei
41,Todd McClay,157,Jonathan Coleman
42,Sue Bradford,158,Simon Power
43,Damien O'Connor,159,Ann Hartley
44,Eugenie Sage,160,Stuart Nash
45,David Benson-Pope,161,Brent Catchpole
46,Asenati Lole-Taylor,162,Nathan Guy
47,Lindsay Tisch,163,Harry Duynhoven
48,Eric Roy,164,Denise Roche
49,Bernie Ogilvy,165,Kennedy Graham
50,Tau Henare,166,Lianne Dalziel
51,Richard Prosser,167,Helen Duncan
52,John Carter,168,Jim Peters
53,Jill Pettis,169,Andrew Williams
54,Lynda Scott,170,Carmel Sepuloni
55,Steve Maharey,171,Mark Gosche
56,Rajen Prasad,172,Catherine Delahunty
57,Nicky Wagner,173,Anne Tolley
58,Michael Woodhouse,174,Hekia Parata
59,Tim Macindoe,175,Jo Goodhew
60,Sam Lotu-Iiga,176,Te Ururoa Flavell
61,Richard Prebble,177,Matt Robson
62,Helen Clark,178,Simon Bridges
63,Tim Groser,179,Katrina Shanks
64,Amy Adams,180,Sue Kedgley
65,Rino Tirikatene,181,Taito Phillip Field
66,Darien Fenton,182,Bill Gudgeon
67,John Boscawen,183,Kelvin Davis
68,Bob Clarkson,184,Gareth Hughes
70,Gerrard Eckhoff,185,Trevor Mallard
71,Jonathan Hunt,186,Iain Lees-Galloway
72,Aaron Gilmore,187,Don Brash
73,Melissa Lee,188,Murray McCully
74,Tony Ryall,189,Pete Hodgson
75,Dianne Yates,190,Ross Robertson
76,Russel Norman,191,Jim Sutton
77,Poto Williams,192,Hilary Calvert
78,David Garrett,193,Jackie Blue
79,Phil Goff,194,Tracey Martin
80,Paul Quinn,195,Lynne Pillay
81,Heather Roy,196,Simon O'Connor
82,Martin Gallagher,197,Peter Dunne
83,David Clark,198,Lockwood Smith
84,Margaret Wilson,199,Darren Hughes
85,John Key,200,Chris Auchinvole
86,Grant Robertson,201,Rick Barker
87,Mark Burton,202,Winnie Laban
88,Clayton Cosgrove,203,George Hawkins
89,Jacinda Ardern,204,Brian Connell
90,Tim Barnett,205,Murray Smith
91,Clare Curran,206,Shane Ardern
92,Jim Anderton,207,Janet Mackey
93,Chris Carter,208,Mojo Mathers
94,Brendon Burns,209,Annette King
95,Nándor Tánczos,210,David Cunliffe
96,Deborah Coddington,211,David Parker
97,Kris Faafoi,212,Megan Woods
98,Mita Ririnui,213,Paula Bennett
99,Russell Fairbrother,214,Jami-Lee Ross
100,Kenneth Wang,215,Mark Blumsky
101,Wayne Mapp,216,Barbara Stewart
102,Carol Beaumont,217,John Banks
103,Muriel Newman,218,Mark Peck
104,Dail Jones,219,Kanwaljit Singh Bakshi
105,David Carter,220,Joanne Hayes
106,Gordon Copeland,221,Judy Turner
107,Christopher Finlayson,222,Steffan Browning
108,Brian Donnelly,223,Paul Goldsmith
109,Winston Peters,224,Craig Foss
110,Raymond Huo,225,Judith Collins
111,Denis O'Rourke,226,Colin King
112,Meka Whaitiri,227,Shane Jones
113,Dover Samuels,228,Stephen Franks
114,Mark Mitchell,229,Jeanette Fitzsimons
115,David Bennett,230,Peter Brown
116,Louisa Wall,231,Graham Kelly
117,Paul Adams,,

